A pilot search for extragalactic OH absorption with FAST

OH absorption is currently the only viable way to detect OH molecules in non-masing galaxies at cosmological distances. There have been only 6 such detections at z>0.05 to date and so it is hard to put a statistically robust constraint on OH column densities in distant galaxies. We carried out a pilot OH absorption survey towards 8 associated and 1 intervening HI 21-cm absorbers using the Five-hundred-meter Aperture Spherical radio Telescope (FAST). We were able to constrain the OH abundance relative to HI ([OH]/[HI]) to be lower than 10^-6 ~ 10^-8 for redshifts z within [0.1919, 0.2241]. Although no individual detection was made, stacking three associated absorbers free of RFI provides a sensitive OH column density 3-sigma upper-limit ~ 1.57 x 10^14 (Tx/10K)(1/fc) cm^-2, which corresponds to a [OH]/[HI] < 5.45 x 10^-8. Combining with archival data, we show that associated absorbers have a slightly lower OH abundance than intervening absorbers. Our results are consistent with a trend of decreasing OH abundance with decreasing redshift.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
